Performance Gaps in Multi-view Clustering under the Nested Matrix-Tensor Model

We study the estimation of a planted signal hidden in a recently introduced nested matrix-tensor model, which is an extension of the classical spiked rank-one tensor model, motivated by multi-view clustering. Prior work has theoretically examined the performance of a tensor-based approach, which relies on finding a best rank-one approximation, a problem known to be computationally hard. A tractable alternative approach consists in computing instead the best rank-one (matrix) approximation of an unfolding of the observed tensor data, but its performance was hitherto unknown. We quantify here the performance gap between these two approaches, in particular by deriving the precise algorithmic threshold of the unfolding approach and demonstrating that it exhibits a BBP-type transition behavior. This work is therefore in line with recent contributions which deepen our understanding of why tensor-based methods surpass matrix-based methods in handling structured tensor data.

==> tables_benchmark/O1.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.5
0.85427135678392 0.5
0.879396984924623 0.5
0.904522613065327 0.5
0.92964824120603 0.5
0.954773869346734 0.5
0.979899497487437 0.5
1.00502512562814 0.5
1.03015075376884 0.5
1.05527638190955 0.5
1.08040201005025 0.5
1.10552763819095 0.5
1.13065326633166 0.5
1.15577889447236 0.5
1.18090452261307 0.5
1.20603015075377 0.5
1.23115577889447 0.5
1.25628140703518 0.5
1.28140703517588 0.5
1.30653266331658 0.5
1.33165829145729 0.5
1.35678391959799 0.5
1.38190954773869 0.5
1.4070351758794 0.5
1.4321608040201 0.5
1.4572864321608 0.5
1.48241206030151 0.561729665129529
1.50753768844221 0.591087907217064
1.53266331658291 0.612901955016318
1.55778894472362 0.630993180160951
1.58291457286432 0.646742140253263
1.60804020100503 0.660835867387135
1.63316582914573 0.673675572795723
1.65829145728643 0.685519815175864
1.68341708542714 0.696546837384679
1.70854271356784 0.706885711972356
1.73366834170854 0.716633485776141
1.75879396984925 0.725865325975615
1.78391959798995 0.734640872454073
1.80904522613065 0.743008398816689
1.83417085427136 0.751007641037807
1.85929648241206 0.75867178099001
1.88442211055276 0.766028874512341
1.90954773869347 0.773102903155413
1.93467336683417 0.779914564203456
1.95979899497487 0.786481874466863
1.98492462311558 0.79282063886884
2.01005025125628 0.798944819100736
2.03517587939699 0.804866827228701
2.06030150753769 0.810597762123166
2.08542713567839 0.816147601757269
2.1105527638191 0.821525361039012
2.1356783919598 0.826739222433525
2.1608040201005 0.831796644890744
2.18592964824121 0.836704455317831
2.21105527638191 0.841468925888877
2.23618090452261 0.846095839773674
2.26130653266332 0.850590547328083
2.28643216080402 0.854958014375329
2.31155778894472 0.859202863887996
2.33668341708543 0.863329412131207
2.36180904522613 0.867341700131509
2.38693467336683 0.871243521180633
2.41206030150754 0.875038444959444
2.43718592964824 0.87872983876782
2.46231155778894 0.882320886265761
2.48743718592965 0.885814604065615
2.51256281407035 0.889213856461783
2.53768844221106 0.892521368540315
2.56281407035176 0.895739737874438
2.58793969849246 0.898871444981903
2.61306532663317 0.901918862694855
2.63819095477387 0.904884264571867
2.66331658291457 0.907769832463995
2.68844221105528 0.910577663331796
2.71356783919598 0.91330977539747
2.73869346733668 0.915968113705547
2.76381909547739 0.918554555156253
2.78894472361809 0.921070913067809
2.81407035175879 0.9235189413171
2.8391959798995 0.925900338102304
2.8643216080402 0.928216749365964
2.8894472361809 0.930469771912627
2.91457286432161 0.932660956251303
2.93969849246231 0.934791809189702
2.96482412060302 0.936863796204231
2.98994974874372 0.938878343607235
3.01507537688442 0.940836840530652
3.04020100502513 0.942740640743324
3.06532663316583 0.944591064317408
3.09045226130653 0.946389399157824
3.11557788944724 0.948136902407251
3.14070351758794 0.949834801738027
3.16582914572864 0.951484296541145
3.19095477386935 0.953086559021631
3.21608040201005 0.95464273520868
3.24120603015075 0.95615394588817
3.26633165829146 0.957621287464458
3.29145728643216 0.959045832757763
3.31658291457286 0.960428631742833
3.34170854271357 0.961770712234137
3.36683417085427 0.963073080522305
3.39195979899498 0.964336721966173
3.41708542713568 0.965562601544385
3.44221105527638 0.966751664370158
3.46733668341709 0.967904836172533
3.49246231155779 0.969023023747109
3.51758793969849 0.970107115379052
3.5427135678392 0.97115798124088
3.5678391959799 0.972176473767356
3.5929648241206 0.973163428009595
3.61809045226131 0.97411966197033
3.64321608040201 0.975045976922102
3.66834170854271 0.975943157710008
3.69346733668342 0.976811973040465
3.71859296482412 0.977653175757379
3.74371859296482 0.978467503106934
3.76884422110553 0.979255676992137
3.79396984924623 0.980018404218154
3.81909547738693 0.980756376729384
3.84422110552764 0.981470271839112
3.86934673366834 0.982160752452537
3.89447236180905 0.982828467283871
3.91959798994975 0.983474051068161
3.94472361809045 0.984098124768406
3.96984924623116 0.984701295778503
3.99497487437186 0.985284158122493
4.02010050251256 0.985847292650525
4.04522613065327 0.986391267231939
4.07035175879397 0.986916636945786
4.09547738693467 0.987423944269107
4.12060301507538 0.987913719263235
4.14572864321608 0.988386479758353
4.17085427135678 0.98884273153652
4.19597989949749 0.989282968513354
4.22110552763819 0.989707672918516
4.24623115577889 0.990117315475131
4.2713567839196 0.990512355578279
4.2964824120603 0.990893241472615
4.32160804020101 0.99126041042923
4.34673366834171 0.991614288921793
4.37185929648241 0.991955292802027
4.39698492462312 0.992283827474549
4.42211055276382 0.992600288071108
4.44723618090452 0.99290505962421
4.47236180904523 0.993198517240151
4.49748743718593 0.993481026271443
4.52261306532663 0.993752942488612
4.54773869346734 0.994014612251358
4.57286432160804 0.994266372679038
4.59798994974874 0.99450855182044
4.62311557788945 0.994741468822819
4.64824120603015 0.994965434100135
4.67336683417085 0.995180749500472
4.69849246231156 0.995387708472559
4.72361809045226 0.995586596231376
4.74874371859296 0.995777689922755
4.77386934673367 0.995961258786963
4.79899497487437 0.996137564321174
4.82412060301508 0.996306860440799
4.84924623115578 0.996469393639608
4.87437185929648 0.996625403148595
4.89949748743719 0.996775121093516
4.92462311557789 0.996918772651065
4.94974874371859 0.997056576203621
4.9748743718593 0.997188743492511
5 0.997315479769751

==> tables_benchmark/O2.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.578518363839487
0.85427135678392 0.619148492615331
0.879396984924623 0.648676694319004
0.904522613065327 0.672874394150883
0.92964824120603 0.69373778751249
0.954773869346734 0.712242740038356
0.979899497487437 0.728953519551764
1.00502512562814 0.744231522530931
1.03015075376884 0.758324889472833
1.05527638190955 0.771412863406888
1.08040201005025 0.783630045375551
1.10552763819095 0.795080677091269
1.13065326633166 0.80584754846078
1.15577889447236 0.815997813966717
1.18090452261307 0.825586936058201
1.20603015075377 0.834661443707559
1.23115577889447 0.843260913848177
1.25628140703518 0.851419427149644
1.28140703517588 0.859166658634316
1.30653266331658 0.866528708679313
1.33165829145729 0.873528745639315
1.35678391959799 0.880187509288966
1.38190954773869 0.886523709767895
1.4070351758794 0.89255434693208
1.4321608040201 0.898294968292487
1.4572864321608 0.903759879015233
1.48241206030151 0.908962314107213
1.50753768844221 0.913914580489948
1.53266331658291 0.91862817489015
1.55778894472362 0.923113882158637
1.58291457286432 0.927381857640085
1.60804020100503 0.931441696465048
1.63316582914573 0.935302492059365
1.65829145728643 0.938972885719737
1.68341708542714 0.942461108755362
1.70854271356784 0.945775018420514
1.73366834170854 0.948922128644507
1.75879396984925 0.951909636390547
1.78391959798995 0.954744444334019
1.80904522613065 0.957433180436302
1.83417085427136 0.959982214896747
1.85929648241206 0.962397674888654
1.88442211055276 0.964685457421612
1.90954773869347 0.966851240619848
1.93467336683417 0.968900493662188
1.95979899497487 0.970838485592301
1.98492462311558 0.972670293176758
2.01005025125628 0.974400807962113
2.03517587939699 0.9760347426598
2.06030150753769 0.977576636968612
2.08542713567839 0.979030862928182
2.1105527638191 0.980401629882923
2.1356783919598 0.981692989123856
2.1608040201005 0.982908838265411
2.18592964824121 0.984052925405347
2.21105527638191 0.985128853108226
2.23618090452261 0.986140082246219
2.26130653266332 0.987089935725239
2.28643216080402 0.987981602119416
2.31155778894472 0.98881813923264
2.33668341708543 0.98960247760215
2.36180904522613 0.990337423955975
2.38693467336683 0.991025664633266
2.41206030150754 0.991669768974214
2.43718592964824 0.992272192684236
2.46231155778894 0.99283528117543
2.48743718592965 0.99336127288684
2.51256281407035 0.993852302583906
2.53768844221106 0.994310404636487
2.56281407035176 0.994737516274023
2.58793969849246 0.9951354808158
2.61306532663317 0.995506050873757
2.63819095477387 0.995850891524909
2.66331658291457 0.996171583450206
2.68844221105528 0.99646962603648
2.71356783919598 0.996746440438021
2.73869346733668 0.997003372594335
2.76381909547739 0.997241696200666
2.78894472361809 0.997462615627965
2.81407035175879 0.997667268789103
2.8391959798995 0.997856729948338
2.8643216080402 0.998032012471201
2.8894472361809 0.998194071512221
2.91457286432161 0.99834380663813
2.93969849246231 0.99848206438445
2.96482412060302 0.998609640743613
2.98994974874372 0.998727283583052
3.01507537688442 0.998835694991933
3.04020100502513 0.998935533555481
3.06532663316583 0.999027416556124
3.09045226130653 0.999111922100899
3.11557788944724 0.999189591174836
3.14070351758794 0.999260929620261
3.16582914572864 0.999326410042177
3.19095477386935 0.9993864736401
3.21608040201005 0.999441531966934
3.24120603015075 0.999491968615635
3.26633165829146 0.999538140834591
3.29145728643216 0.999580381072831
3.31658291457286 0.999618998456268
3.34170854271357 0.999654280196355
3.36683417085427 0.999686492932638
3.39195979899498 0.999715884010765
3.41708542713568 0.999742682697647
3.44221105527638 0.9997671013355
3.46733668341709 0.999789336436582
3.49246231155779 0.999809569720492
3.51758793969849 0.999827969095932
3.5427135678392 0.99984468958886
3.5678391959799 0.999859874218993
3.5929648241206 0.999873654826633
3.61809045226131 0.999886152851758
3.64321608040201 0.999897480067373
3.66834170854271 0.999907739269043
3.69346733668342 0.999917024922548
3.71859296482412 0.999925423771561
3.74371859296482 0.999933015407231
3.76884422110553 0.999939872801484
3.79396984924623 0.999946062805865
3.81909547738693 0.999951646617649
3.84422110552764 0.999956680214949
3.86934673366834 0.999961214762453
3.89447236180905 0.999965296989414
3.91959798994975 0.99996896954142
3.94472361809045 0.999972271307468
3.96984924623116 0.999975237723745
3.99497487437186 0.999977901055532
4.02010050251256 0.999980290658524
4.04522613065327 0.999982433220864
4.07035175879397 0.999984352987076
4.09547738693467 0.999986071965068
4.12060301507538 0.999987610117301
4.14572864321608 0.999988985537167
4.17085427135678 0.999990214611566
4.19597989949749 0.999991312170632
4.22110552763819 0.999992291625484
4.24623115577889 0.999993165094853
4.2713567839196 0.999993943521367
4.2964824120603 0.999994636778255
4.32160804020101 0.99999525376715
4.34673366834171 0.999995802507675
4.37185929648241 0.999996290219413
4.39698492462312 0.999996723396845
4.42211055276382 0.9999971078778
4.44723618090452 0.999997448905924
4.47236180904523 0.999997751187634
4.49748743718593 0.999998018944008
4.52261306532663 0.999998255958006
4.54773869346734 0.99999846561742
4.57286432160804 0.999998650953896
4.59798994974874 0.99999881467835
4.62311557788945 0.999998959213104
4.64824120603015 0.999999086721
4.67336683417085 0.999999199131762
4.69849246231156 0.999999298165847
4.72361809045226 0.999999385356001
4.74874371859296 0.999999462066734
4.77386934673367 0.999999529511882
4.79899497487437 0.999999588770451
4.82412060301508 0.999999640800886
4.84924623115578 0.999999686453911
4.87437185929648 0.999999726484084
4.89949748743719 0.999999761560169
4.92462311557789 0.999999792274461
4.94974874371859 0.999999819151141
4.9748743718593 0.999999842653769
5 0.999999863191993

==> tables_benchmark/TS1.dat <==
0 0.543333333333333
0.102040816326531 0.51
0.204081632653061 0.503333333333333
0.306122448979592 0.543333333333333
0.408163265306122 0.523333333333333
0.510204081632653 0.506666666666667
0.612244897959184 0.513333333333333
0.714285714285714 0.52
0.816326530612245 0.56
0.918367346938776 0.516666666666667
1.02040816326531 0.57
1.12244897959184 0.543333333333333
1.22448979591837 0.553333333333333
1.3265306122449 0.623333333333333
1.42857142857143 0.516666666666667
1.53061224489796 0.626666666666667
1.63265306122449 0.526666666666667
1.73469387755102 0.596666666666667
1.83673469387755 0.56
1.93877551020408 0.776666666666667
2.04081632653061 0.626666666666667
2.14285714285714 0.86
2.24489795918367 0.863333333333333
2.3469387755102 0.833333333333333
2.44897959183673 0.853333333333333
2.55102040816327 0.823333333333333
2.6530612244898 0.91
2.75510204081633 0.93
2.85714285714286 0.926666666666667
2.95918367346939 0.913333333333333
3.06122448979592 0.93
3.16326530612245 0.953333333333333
3.26530612244898 0.96
3.36734693877551 0.976666666666667
3.46938775510204 0.983333333333333
3.57142857142857 0.976666666666667
3.6734693877551 0.98
3.77551020408163 0.973333333333333
3.87755102040816 0.983333333333333
3.97959183673469 0.973333333333333
4.08163265306122 0.99
4.18367346938776 0.98
4.28571428571429 0.99
4.38775510204082 1
4.48979591836735 0.993333333333333
4.59183673469388 1
4.69387755102041 0.986666666666667
4.79591836734694 1
4.89795918367347 1
5 0.993333333333333

==> tables_benchmark/TS2.dat <==
0 0.51
0.102040816326531 0.51
0.204081632653061 0.51
0.306122448979592 0.54
0.408163265306122 0.543333333333333
0.510204081632653 0.59
0.612244897959184 0.526666666666667
0.714285714285714 0.6
0.816326530612245 0.546666666666667
0.918367346938776 0.733333333333333
1.02040816326531 0.763333333333333
1.12244897959184 0.836666666666667
1.22448979591837 0.886666666666667
1.3265306122449 0.886666666666667
1.42857142857143 0.896666666666667
1.53061224489796 0.896666666666667
1.63265306122449 0.926666666666667
1.73469387755102 0.963333333333333
1.83673469387755 0.963333333333333
1.93877551020408 0.976666666666667
2.04081632653061 0.97
2.14285714285714 0.976666666666667
2.24489795918367 0.986666666666667
2.3469387755102 0.98
2.44897959183673 0.993333333333333
2.55102040816327 0.99
2.6530612244898 1
2.75510204081633 1
2.85714285714286 1
2.95918367346939 1
3.06122448979592 1
3.16326530612245 1
3.26530612244898 1
3.36734693877551 1
3.46938775510204 1
3.57142857142857 1
3.6734693877551 1
3.77551020408163 1
3.87755102040816 1
3.97959183673469 1
4.08163265306122 1
4.18367346938776 1
4.28571428571429 1
4.38775510204082 1
4.48979591836735 1
4.59183673469388 1
4.69387755102041 1
4.79591836734694 1
4.89795918367347 1
5 1

==> tables_benchmark/TT1.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.5
0.85427135678392 0.5
0.879396984924623 0.5
0.904522613065327 0.5
0.92964824120603 0.5
0.954773869346734 0.5
0.979899497487437 0.5
1.00502512562814 0.5
1.03015075376884 0.5
1.05527638190955 0.5
1.08040201005025 0.5
1.10552763819095 0.5
1.13065326633166 0.5
1.15577889447236 0.5
1.18090452261307 0.5
1.20603015075377 0.5
1.23115577889447 0.5
1.25628140703518 0.5
1.28140703517588 0.5
1.30653266331658 0.5
1.33165829145729 0.5
1.35678391959799 0.5
1.38190954773869 0.5
1.4070351758794 0.5
1.4321608040201 0.5
1.4572864321608 0.5
1.48241206030151 0.5
1.50753768844221 0.5
1.53266331658291 0.5
1.55778894472362 0.5
1.58291457286432 0.5
1.60804020100503 0.5
1.63316582914573 0.5
1.65829145728643 0.5
1.68341708542714 0.5
1.70854271356784 0.5
1.73366834170854 0.5
1.75879396984925 0.5
1.78391959798995 0.5
1.80904522613065 0.5
1.83417085427136 0.5
1.85929648241206 0.5
1.88442211055276 0.5
1.90954773869347 0.5
1.93467336683417 0.5
1.95979899497487 0.5
1.98492462311558 0.691335405880336
2.01005025125628 0.725250358733975
2.03517587939699 0.742196033695075
2.06030150753769 0.755401377482883
2.08542713567839 0.766640430612382
2.1105527638191 0.776615149439723
2.1356783919598 0.785665726527524
2.1608040201005 0.793966532401023
2.18592964824121 0.801706794089635
2.21105527638191 0.808937294238908
2.23618090452261 0.815769749451766
2.26130653266332 0.822231640690809
2.28643216080402 0.828359862588293
2.31155778894472 0.834215116019568
2.33668341708543 0.839800508207301
2.36180904522613 0.84514774790005
2.38693467336683 0.850281793883605
2.41206030150754 0.855199528564641
2.43718592964824 0.859942402578725
2.46231155778894 0.864505466070766
2.48743718592965 0.86890173622041
2.51256281407035 0.873153169047978
2.53768844221106 0.877244501718654
2.56281407035176 0.881203636323496
2.58793969849246 0.885029701299491
2.61306532663317 0.888724418234398
2.63819095477387 0.892302593936139
2.66331658291457 0.895770430660336
2.68844221105528 0.89912099726229
2.71356783919598 0.902366794826732
2.73869346733668 0.905519028663264
2.76381909547739 0.90856434054146
2.78894472361809 0.911519295457352
2.81407035175879 0.91438260588733
2.8391959798995 0.917158320133787
2.8643216080402 0.919850144274781
2.8894472361809 0.922461482959594
2.91457286432161 0.924991144152412
2.93969849246231 0.927446685527661
2.96482412060302 0.929826764798612
2.98994974874372 0.932138387549953
3.01507537688442 0.934375944927154
3.04020100502513 0.936549839917247
3.06532663316583 0.938658601935616
3.09045226130653 0.940701144312398
3.11557788944724 0.942683147176795
3.14070351758794 0.944603487465004
3.16582914572864 0.946467345773185
3.19095477386935 0.948276472807914
3.21608040201005 0.950029751972231
3.24120603015075 0.95172905668174
3.26633165829146 0.953376163049795
3.29145728643216 0.954972757946049
3.31658291457286 0.956522851439786
3.34170854271357 0.958023077797521
3.36683417085427 0.959477389484525
3.39195979899498 0.960887181544294
3.41708542713568 0.962253875404891
3.44221105527638 0.96357655445302
3.46733668341709 0.964858701394339
3.49246231155779 0.966101489256715
3.51758793969849 0.967304240509066
3.5427135678392 0.968469976245822
3.5678391959799 0.969598057526102
3.5929648241206 0.970689668821483
3.61809045226131 0.971747513465808
3.64321608040201 0.972769502353532
3.66834170854271 0.973759768293314
3.69346733668342 0.974719172998245
3.71859296482412 0.975645844189358
3.74371859296482 0.976542189177592
3.76884422110553 0.977410386177129
3.79396984924623 0.97824875975205
3.81909547738693 0.979059474569339
3.84422110552764 0.97984449002021
3.86934673366834 0.980602312975038
3.89447236180905 0.981333844755638
3.91959798994975 0.982041975193736
3.94472361809045 0.98272537501544
3.96984924623116 0.983386736970195
3.99497487437186 0.984023932178161
4.02010050251256 0.98464044012005
4.04522613065327 0.985235130189134
4.07035175879397 0.98580953030603
4.09547738693467 0.986363469360981
4.12060301507538 0.986898372244563
4.14572864321608 0.987414088297517
4.17085427135678 0.987911946617691
4.19597989949749 0.988391815920775
4.22110552763819 0.988854293573812
4.24623115577889 0.989300575935575
4.2713567839196 0.989731152138931
4.2964824120603 0.990145354052314
4.32160804020101 0.990544887566183
4.34673366834171 0.990930176774427
4.37185929648241 0.991300651173507
4.39698492462312 0.991657830449584
4.42211055276382 0.992001652796636
4.44723618090452 0.992333022601294
4.47236180904523 0.992651457025072
4.49748743718593 0.992958267824871
4.52261306532663 0.993253015714531
4.54773869346734 0.993536917981963
4.57286432160804 0.993809945183721
4.59798994974874 0.994072827575241
4.62311557788945 0.994325205100756
4.64824120603015 0.99456779953657
4.67336683417085 0.994800952090008
4.69849246231156 0.995025294254098
4.72361809045226 0.995240531860152
4.74874371859296 0.995447288596364
4.77386934673367 0.995646130292696
4.79899497487437 0.995836805453758
4.82412060301508 0.99601987253143
4.84924623115578 0.996195604053966
4.87437185929648 0.996364263868738
4.89949748743719 0.99652610739572
4.92462311557789 0.996681381872843
4.94974874371859 0.996830326593614
4.9748743718593 0.996972984242218
5 0.997109964726393

==> tables_benchmark/TT2.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.569475951018764
0.85427135678392 0.613350038933301
0.879396984924623 0.644082561898078
0.904522613065327 0.66897484518567
0.92964824120603 0.690301583135513
0.954773869346734 0.709177290145261
0.979899497487437 0.726170811786431
1.00502512562814 0.741685725223005
1.03015075376884 0.755972432039325
1.05527638190955 0.769229878685828
1.08040201005025 0.781598569130522
1.10552763819095 0.793180093812487
1.13065326633166 0.80406658355236
1.15577889447236 0.814331071846991
1.18090452261307 0.824020506627464
1.20603015075377 0.833183046813263
1.23115577889447 0.841873906243131
1.25628140703518 0.850113265325778
1.28140703517588 0.857933418232064
1.30653266331658 0.86536416365204
1.33165829145729 0.872429662344332
1.35678391959799 0.879150771990561
1.38190954773869 0.885546176897994
1.4070351758794 0.891631135911654
1.4321608040201 0.897424317383018
1.4572864321608 0.902938349383837
1.48241206030151 0.908184920972835
1.50753768844221 0.913180625836796
1.53266331658291 0.917937382701866
1.55778894472362 0.922461095982906
1.58291457286432 0.926767600215075
1.60804020100503 0.930863587787149
1.63316582914573 0.934756327754849
1.65829145728643 0.938458655975975
1.68341708542714 0.941976457607885
1.70854271356784 0.945319157115611
1.73366834170854 0.948493793456967
1.75879396984925 0.951507134641502
1.78391959798995 0.954365707431077
1.80904522613065 0.957077179652102
1.83417085427136 0.959647421759549
1.85929648241206 0.962083350777584
1.88442211055276 0.964391451022983
1.90954773869347 0.966574627575433
1.93467336683417 0.968641205501327
1.95979899497487 0.970595831601119
1.98492462311558 0.972443109115934
2.01005025125628 0.974188296657387
2.03517587939699 0.975835693475997
2.06030150753769 0.977390954660063
2.08542713567839 0.978857236480385
2.1105527638191 0.980239103501005
2.1356783919598 0.98154149061639
2.1608040201005 0.982767262548898
2.18592964824121 0.983920973021238
2.21105527638191 0.985005843216995
2.23618090452261 0.986025508720405
2.26130653266332 0.986983426290623
2.28643216080402 0.98788247676916
2.31155778894472 0.988725869348195
2.33668341708543 0.989516653577825
2.36180904522613 0.990257728040168
2.38693467336683 0.990951848302424
2.41206030150754 0.991601344819542
2.43718592964824 0.992208767260158
2.46231155778894 0.992776284043798
2.48743718592965 0.99330671198728
2.51256281407035 0.993801742610426
2.53768844221106 0.994263692132599
2.56281407035176 0.994694330605722
2.58793969849246 0.995095555617734
2.61306532663317 0.995469163281165
2.63819095477387 0.995816853158489
2.66331658291457 0.996140232921642
2.68844221105528 0.996440692777441
2.71356783919598 0.996719818714819
2.73869346733668 0.99697885491477
2.76381909547739 0.997219106691625
2.78894472361809 0.997441899770313
2.81407035175879 0.997648194845276
2.8391959798995 0.997839186348058
2.8643216080402 0.99801590120599
2.8894472361809 0.998179305369135
2.91457286432161 0.998330306941517
2.93969849246231 0.998469700109524
2.96482412060302 0.998598300111545
2.98994974874372 0.998716920966775
3.01507537688442 0.998826220054703
3.04020100502513 0.998926867953903
3.06532663316583 0.999019492208112
3.09045226130653 0.999104678677474
3.11557788944724 0.999182975577055
3.14070351758794 0.999254924558225
3.16582914572864 0.999320912811909
3.19095477386935 0.999381475706289
3.21608040201005 0.999436998055666
3.24120603015075 0.999487845120712
3.26633165829146 0.99953438195848
3.29145728643216 0.999576965259972
3.31658291457286 0.999615905109086
3.34170854271357 0.999651474842997
3.36683417085427 0.999683945716931
3.39195979899498 0.999713581199834
3.41708542713568 0.999740588364125
3.44221105527638 0.9997652058717
3.46733668341709 0.999787629859677
3.49246231155779 0.999808025050897
3.51758793969849 0.999826571383267
3.5427135678392 0.999843432411842
3.5678391959799 0.999858738129144
3.5929648241206 0.999872629172404
3.61809045226131 0.999885228019117
3.64321608040201 0.999896647342496
3.66834170854271 0.999906990723397
3.69346733668342 0.999916353316743
3.71859296482412 0.999924819039178
3.74371859296482 0.999932472126014
3.76884422110553 0.999939385942375
3.79396984924623 0.999945625171545
3.81909547738693 0.999951254359152
3.84422110552764 0.999956329712575
3.86934673366834 0.999960900768549
3.89447236180905 0.999965016675206
3.91959798994975 0.999968718729627
3.94472361809045 0.999972046415652
3.96984924623116 0.99997503687598
3.99497487437186 0.999977722433316
4.02010050251256 0.999980131542428
4.04522613065327 0.99998229126477
4.07035175879397 0.999984226163321
4.09547738693467 0.999985959210686
4.12060301507538 0.999987509761304
4.14572864321608 0.999988896682326
4.17085427135678 0.999990135382931
4.19597989949749 0.999991241914777
4.22110552763819 0.999992229290634
4.24623115577889 0.999993109762737
4.2713567839196 0.999993894700651
4.2964824120603 0.999994593418538
4.32160804020101 0.999995215500481
4.34673366834171 0.999995768518709
4.37185929648241 0.999996260228843
4.39698492462312 0.99999669694198
4.42211055276382 0.999997084551157
4.44723618090452 0.999997428348133
4.47236180904523 0.999997733081333
4.49748743718593 0.999998003008579
4.52261306532663 0.999998241850801
4.54773869346734 0.999998453223495
4.57286432160804 0.999998640076797
4.59798994974874 0.999998805143701
4.62311557788945 0.999998950808729
4.64824120603015 0.999999079373366
4.67336683417085 0.99999919267327
4.69849246231156 0.999999292497708
4.72361809045226 0.999999380389733
4.74874371859296 0.999999457723092
4.77386934673367 0.999999525719918
4.79899497487437 0.999999585466674
4.82412060301508 0.999999637907999
4.84924623115578 0.999999683926221
4.87437185929648 0.999999724280428
4.89949748743719 0.999999759643519
4.92462311557789 0.999999790599472
4.94974874371859 0.999999817690998
4.9748743718593 0.999999841384219
5 0.999999862091145

==> tables_benchmark/US1.dat <==
0 0.563333333333333
0.102040816326531 0.526666666666667
0.204081632653061 0.51
0.306122448979592 0.516666666666667
0.408163265306122 0.506666666666667
0.510204081632653 0.55
0.612244897959184 0.526666666666667
0.714285714285714 0.503333333333333
0.816326530612245 0.516666666666667
0.918367346938776 0.5
1.02040816326531 0.51
1.12244897959184 0.51
1.22448979591837 0.563333333333333
1.3265306122449 0.546666666666667
1.42857142857143 0.53
1.53061224489796 0.513333333333333
1.63265306122449 0.516666666666667
1.73469387755102 0.503333333333333
1.83673469387755 0.55
1.93877551020408 0.563333333333333
2.04081632653061 0.503333333333333
2.14285714285714 0.553333333333333
2.24489795918367 0.51
2.3469387755102 0.54
2.44897959183673 0.536666666666667
2.55102040816327 0.536666666666667
2.6530612244898 0.5
2.75510204081633 0.536666666666667
2.85714285714286 0.543333333333333
2.95918367346939 0.54
3.06122448979592 0.573333333333333
3.16326530612245 0.656666666666667
3.26530612244898 0.58
3.36734693877551 0.64
3.46938775510204 0.586666666666667
3.57142857142857 0.73
3.6734693877551 0.59
3.77551020408163 0.726666666666667
3.87755102040816 0.77
3.97959183673469 0.796666666666667
4.08163265306122 0.756666666666667
4.18367346938776 0.81
4.28571428571429 0.836666666666667
4.38775510204082 0.893333333333333
4.48979591836735 0.916666666666667
4.59183673469388 0.92
4.69387755102041 0.863333333333333
4.79591836734694 0.886666666666667
4.89795918367347 0.916666666666667
5 0.936666666666667

==> tables_benchmark/US2.dat <==
0 0.553333333333333
0.102040816326531 0.506666666666667
0.204081632653061 0.503333333333333
0.306122448979592 0.503333333333333
0.408163265306122 0.546666666666667
0.510204081632653 0.513333333333333
0.612244897959184 0.533333333333333
0.714285714285714 0.546666666666667
0.816326530612245 0.523333333333333
0.918367346938776 0.616666666666667
1.02040816326531 0.583333333333333
1.12244897959184 0.77
1.22448979591837 0.746666666666667
1.3265306122449 0.716666666666667
1.42857142857143 0.72
1.53061224489796 0.813333333333333
1.63265306122449 0.866666666666667
1.73469387755102 0.916666666666667
1.83673469387755 0.936666666666667
1.93877551020408 0.92
2.04081632653061 0.953333333333333
2.14285714285714 0.963333333333333
2.24489795918367 0.98
2.3469387755102 0.953333333333333
2.44897959183673 0.99
2.55102040816327 0.986666666666667
2.6530612244898 0.99
2.75510204081633 0.996666666666667
2.85714285714286 0.996666666666667
2.95918367346939 1
3.06122448979592 0.993333333333333
3.16326530612245 1
3.26530612244898 0.996666666666667
3.36734693877551 0.996666666666667
3.46938775510204 1
3.57142857142857 1
3.6734693877551 1
3.77551020408163 1
3.87755102040816 1
3.97959183673469 1
4.08163265306122 1
4.18367346938776 1
4.28571428571429 1
4.38775510204082 1
4.48979591836735 1
4.59183673469388 1
4.69387755102041 1
4.79591836734694 1
4.89795918367347 1
5 1

==> tables_benchmark/UT1.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.5
0.85427135678392 0.5
0.879396984924623 0.5
0.904522613065327 0.5
0.92964824120603 0.5
0.954773869346734 0.5
0.979899497487437 0.5
1.00502512562814 0.5
1.03015075376884 0.5
1.05527638190955 0.5
1.08040201005025 0.5
1.10552763819095 0.5
1.13065326633166 0.5
1.15577889447236 0.5
1.18090452261307 0.5
1.20603015075377 0.5
1.23115577889447 0.5
1.25628140703518 0.5
1.28140703517588 0.5
1.30653266331658 0.5
1.33165829145729 0.5
1.35678391959799 0.5
1.38190954773869 0.5
1.4070351758794 0.5
1.4321608040201 0.5
1.4572864321608 0.5
1.48241206030151 0.5
1.50753768844221 0.5
1.53266331658291 0.5
1.55778894472362 0.5
1.58291457286432 0.5
1.60804020100503 0.5
1.63316582914573 0.5
1.65829145728643 0.5
1.68341708542714 0.5
1.70854271356784 0.5
1.73366834170854 0.5
1.75879396984925 0.5
1.78391959798995 0.5
1.80904522613065 0.5
1.83417085427136 0.5
1.85929648241206 0.5
1.88442211055276 0.5
1.90954773869347 0.5
1.93467336683417 0.5
1.95979899497487 0.5
1.98492462311558 0.5
2.01005025125628 0.5
2.03517587939699 0.5
2.06030150753769 0.5
2.08542713567839 0.5
2.1105527638191 0.5
2.1356783919598 0.5
2.1608040201005 0.5
2.18592964824121 0.5
2.21105527638191 0.5
2.23618090452261 0.5
2.26130653266332 0.5
2.28643216080402 0.5
2.31155778894472 0.5
2.33668341708543 0.5
2.36180904522613 0.5
2.38693467336683 0.5
2.41206030150754 0.5
2.43718592964824 0.5
2.46231155778894 0.5
2.48743718592965 0.5
2.51256281407035 0.5
2.53768844221106 0.5
2.56281407035176 0.5
2.58793969849246 0.5
2.61306532663317 0.5
2.63819095477387 0.5
2.66331658291457 0.5
2.68844221105528 0.5
2.71356783919598 0.5
2.73869346733668 0.5
2.76381909547739 0.5
2.78894472361809 0.5
2.81407035175879 0.5
2.8391959798995 0.5
2.8643216080402 0.5
2.8894472361809 0.5
2.91457286432161 0.5
2.93969849246231 0.5
2.96482412060302 0.5
2.98994974874372 0.5
3.01507537688442 0.5
3.04020100502513 0.5
3.06532663316583 0.5
3.09045226130653 0.5
3.11557788944724 0.5
3.14070351758794 0.5
3.16582914572864 0.5
3.19095477386935 0.5
3.21608040201005 0.5
3.24120603015075 0.5
3.26633165829146 0.5
3.29145728643216 0.5
3.31658291457286 0.5
3.34170854271357 0.5
3.36683417085427 0.5
3.39195979899498 0.5
3.41708542713568 0.5
3.44221105527638 0.5
3.46733668341709 0.5
3.49246231155779 0.5
3.51758793969849 0.55777899758132
3.5427135678392 0.586384776589713
3.5678391959799 0.607666512820255
3.5929648241206 0.62540234471924
3.61809045226131 0.6409305424804
3.64321608040201 0.654910152255981
3.66834170854271 0.667723049384283
3.69346733668342 0.679613674753653
3.71859296482412 0.690749475301588
3.74371859296482 0.701250955756717
3.76884422110553 0.711208157600398
3.79396984924623 0.720690379979401
3.81909547738693 0.72975224904963
3.84422110552764 0.738437683851567
3.86934673366834 0.746782586318133
3.89447236180905 0.754816723747425
3.91959798994975 0.762565081558739
3.94472361809045 0.770048857818406
3.96984924623116 0.777286209048219
3.99497487437186 0.784292819341274
4.02010050251256 0.791082341390111
4.04522613065327 0.797666742981004
4.07035175879397 0.804056582590469
4.09547738693467 0.810261231037576
4.12060301507538 0.816289051552012
4.14572864321608 0.82214754740273
4.17085427135678 0.827843483944584
4.19597989949749 0.83338299028848
4.22110552763819 0.838771644591335
4.24623115577889 0.844014546065715
4.2713567839196 0.849116376136825
4.2964824120603 0.854081450665048
4.32160804020101 0.858913764762197
4.34673366834171 0.863617031428369
4.37185929648241 0.86819471500151
4.39698492462312 0.872650060227398
4.42211055276382 0.876986117611794
4.44723618090452 0.881205765600232
4.47236180904523 0.885311730037599
4.49748743718593 0.889306601284328
4.52261306532663 0.89319284930489
4.54773869346734 0.896972836994308
4.57286432160804 0.900648831967466
4.59798994974874 0.904223017002153
4.62311557788945 0.907697499298787
4.64824120603015 0.911074318696438
4.67336683417085 0.914355454965308
4.69849246231156 0.917542834279416
4.72361809045226 0.920638334959523
4.74874371859296 0.923643792564632
4.77386934673367 0.92656100440055
4.79899497487437 0.92939173350555
4.82412060301508 0.932137712166022
4.84924623115578 0.934800645008814
4.87437185929648 0.937382211711689
4.89949748743719 0.939884069368773
4.92462311557789 0.94230785454389
4.94974874371859 0.944655185041314
4.9748743718593 0.94692766142046
5 0.949126868278446

==> tables_benchmark/UT2.dat <==
0 0.5
0.0251256281407035 0.5
0.050251256281407 0.5
0.0753768844221106 0.5
0.100502512562814 0.5
0.125628140703518 0.5
0.150753768844221 0.5
0.175879396984925 0.5
0.201005025125628 0.5
0.226130653266332 0.5
0.251256281407035 0.5
0.276381909547739 0.5
0.301507537688442 0.5
0.326633165829146 0.5
0.351758793969849 0.5
0.376884422110553 0.5
0.402010050251256 0.5
0.42713567839196 0.5
0.452261306532663 0.5
0.477386934673367 0.5
0.50251256281407 0.5
0.527638190954774 0.5
0.552763819095477 0.5
0.577889447236181 0.5
0.603015075376884 0.5
0.628140703517588 0.5
0.653266331658292 0.5
0.678391959798995 0.5
0.703517587939699 0.5
0.728643216080402 0.5
0.753768844221106 0.5
0.778894472361809 0.5
0.804020100502513 0.5
0.829145728643216 0.5
0.85427135678392 0.5
0.879396984924623 0.5
0.904522613065327 0.5
0.92964824120603 0.5
0.954773869346734 0.5
0.979899497487437 0.5
1.00502512562814 0.571953631876355
1.03015075376884 0.609031899280805
1.05527638190955 0.636565473276668
1.08040201005025 0.659539099222042
1.10552763819095 0.679677978090167
1.13065326633166 0.697819576178183
1.15577889447236 0.71444306322426
1.18090452261307 0.729851381984915
1.20603015075377 0.744249473385115
1.23115577889447 0.75778298379933
1.25628140703518 0.770559410539756
1.28140703517588 0.782660536472974
1.30653266331658 0.794150171975758
1.33165829145729 0.805079200045631
1.35678391959799 0.81548898853792
1.38190954773869 0.82541377018283
1.4070351758794 0.834882345958485
1.4321608040201 0.843919330914461
1.4572864321608 0.852546082156405
1.48241206030151 0.860781400774669
1.50753768844221 0.868642069612752
1.53266331658291 0.876143269598295
1.55778894472362 0.883298904747663
1.58291457286432 0.890121857472049
1.60804020100503 0.896624189991352
1.63316582914573 0.902817303593689
1.65829145728643 0.908712064587678
1.68341708542714 0.914318903709132
1.70854271356784 0.919647894217686
1.73366834170854 0.924708812787125
1.75879396984925 0.929511186443223
1.78391959798995 0.9340643281567
1.80904522613065 0.938377363201894
1.83417085427136 0.942459248004968
1.85929648241206 0.946318782901066
1.88442211055276 0.94996461997762
1.90954773869347 0.953405266986023
1.93467336683417 0.956649088145275
1.95979899497487 0.959704302530822
1.98492462311558 0.962578980633396
2.01005025125628 0.965281039581801
2.03517587939699 0.967818237446564
2.06030150753769 0.970198166975697
2.08542713567839 0.972428249057201
2.1105527638191 0.974515726154061
2.1356783919598 0.976467655914833
2.1608040201005 0.978290905125709
2.18592964824121 0.979992144137336
2.21105527638191 0.981577841871014
2.23618090452261 0.983054261483794
2.26130653266332 0.984427456749938
2.28643216080402 0.98570326919696
2.31155778894472 0.986887326017643
2.33668341708543 0.987985038764927
2.36180904522613 0.989001602824021
2.38693467336683 0.989941997645433
2.41206030150754 0.990810987713682
2.43718592964824 0.991613124218981
2.46231155778894 0.992352747393158
2.48743718592965 0.993033989466343
2.51256281407035 0.993660778197295
2.53768844221106 0.99423684092769
2.56281407035176 0.994765709109017
2.58793969849246 0.995250723249923
2.61306532663317 0.995695038231704
2.63819095477387 0.996101628940213
2.66331658291457 0.996473296163508
2.68844221105528 0.996812672706117
2.71356783919598 0.997122229672756
2.73869346733668 0.997404282876562
2.76381909547739 0.997660999329467
2.78894472361809 0.997894403775009
2.81407035175879 0.998106385226777
2.8391959798995 0.998298703478593
2.8643216080402 0.998472995555572
2.8894472361809 0.998630782078167
2.91457286432161 0.998773473514319
2.93969849246231 0.998902376297722
2.96482412060302 0.999018698793075
2.98994974874372 0.999123557091913
3.01507537688442 0.999217980625213
3.04020100502513 0.99930291758147
3.06532663316583 0.999379240121237
3.09045226130653 0.999447749381301
3.11557788944724 0.999509180263693
3.14070351758794 0.999564206006542
3.16582914572864 0.99961344253551
3.19095477386935 0.999657452596007
3.21608040201005 0.999696749667811
3.24120603015075 0.999731801664865
3.26633165829146 0.99976303442411
3.29145728643216 0.999790834988122
3.31658291457286 0.999815554687095
3.34170854271357 0.99983751202636
3.36683417085427 0.999856995386176
3.39195979899498 0.999874265540932
3.41708542713568 0.99988955800525
3.44221105527638 0.999903085214668
3.46733668341709 0.99991503854877
3.49246231155779 0.999925590204669
3.51758793969849 0.999934894928776
3.5427135678392 0.999943091614718
3.5678391959799 0.999950304775162
3.5929648241206 0.999956645895167
3.61809045226131 0.999962214674487
3.64321608040201 0.999967100166021
3.66834170854271 0.99997138181738
3.69346733668342 0.999975130422263
3.71859296482412 0.999978408988057
3.74371859296482 0.999981273525784
3.76884422110553 0.99998377376822
3.79396984924623 0.999985953821709
3.81909547738693 0.999987852756886
3.84422110552764 0.999989505143227
3.86934673366834 0.999990941532043
3.89447236180905 0.999992188892244
3.91959798994975 0.999993271002919
3.94472361809045 0.999994208806491
3.96984924623116 0.999995020725953
3.99497487437186 0.999995722949433
4.02010050251256 0.999996329685086
4.04522613065327 0.999996853389102
4.07035175879397 0.999997304969359
4.09547738693467 0.999997693967092
4.12060301507538 0.99999802871872
4.14572864321608 0.999998316499802
4.17085427135678 0.999998563652928
4.19597989949749 0.999998775701182
4.22110552763819 0.999998957448667
4.24623115577889 0.999999113069459
4.2713567839196 0.999999246186213
4.2964824120603 0.999999359939531
4.32160804020101 0.999999457049106
4.34673366834171 0.99999953986754
4.37185929648241 0.99999961042766
4.39698492462312 0.999999670484061
4.42211055276382 0.99999972154953
4.44723618090452 0.999999764926948
4.47236180904523 0.999999801737199
4.49748743718593 0.999999832943542
4.52261306532663 0.999999859372882
4.54773869346734 0.999999881734303
4.57286432160804 0.999999900635201
4.59798994974874 0.999999916595306
4.62311557788945 0.999999930058856
4.64824120603015 0.999999941405158
4.67336683417085 0.999999950957726
4.69849246231156 0.9999999589922
4.72361809045226 0.999999965743173
4.74874371859296 0.999999971410096
4.77386934673367 0.999999976162358
4.79899497487437 0.999999980143669
4.82412060301508 0.999999983475819
4.84924623115578 0.999999986261913
4.87437185929648 0.99999998858915
4.89949748743719 0.999999990531192
4.92462311557789 0.999999992150205
4.94974874371859 0.999999993498598
4.9748743718593 0.999999994620503
5 0.999999995553051
